Hardware Acceleration for Real-Time Wildfire Detection Onboard Drone Networks

Early wildfire detection in remote and forest areas is crucial for minimizing devastation and preserving ecosystems. Autonomous drones offer agile access to remote, challenging terrains, equipped with advanced imaging technology that delivers both high-temporal and detailed spatial resolution, making them valuable assets in the early detection and monitoring of wildfires. However, the limited computation and battery resources of Unmanned Aerial Vehicles (UAVs) pose significant challenges in implementing robust and efficient image classification models. Current works in this domain often operate offline, emphasizing the need for solutions that can perform inference in real time, given the constraints of UAVs. To address these challenges, this paper aims to develop a real-time image classification and fire segmentation model. It presents a comprehensive investigation into hardware acceleration using the Jetson Nano P3450 and the implications of TensorRT, NVIDIA's high-performance deep-learning inference library, on fire classification accuracy and speed. The study includes implementations of Quantization Aware Training (QAT), Automatic Mixed Precision (AMP), and post-training mechanisms, comparing them against the latest baselines for fire segmentation and classification. All experiments utilize the FLAME dataset - an image dataset collected by low-altitude drones during a prescribed forest fire. This work contributes to the ongoing efforts to enable real-time, on-board wildfire detection capabilities for UAVs, addressing speed and the computational and energy constraints of these crucial monitoring systems. The results show a 13% increase in classification speed compared to similar models without hardware optimization. Comparatively, loss and accuracy are within 1.225% of the original values.

==> Data/Base-RELU/data.txt <==


Name        X.shape                y.shape
----------  ---------------------  ------------------
Train       {(1446, 512, 512, 3)}  {(1446, 512, 512)}
Validation  {(256, 512, 512, 3)}   {(256, 512, 512)}
Test        {(301, 512, 512, 3)}   {(301, 512, 512)}


Name    Mean of the training images per channel:    Standard deviation of the training images per channel:
------  ------------------------------------------  --------------------------------------------------------
Train   B: 121.33; G: 119.34; R: 114.98             B: 69.79; G: 66.86; R: 65.85






Validation loss: 0.000295
Validation MPA: 93.4
Validation MIoU: 86
Validation FPS: 65.9


Test loss: 0.000289
Test MPA: 93.6
Test MIoU: 85.9
Test FPS: 66.7




=========================================================================================================================================================================================
Layer (type (var_name))                                      Kernel Shape              Input Shape               Output Shape              Param #                   Mult-Adds
=========================================================================================================================================================================================
FireSegmentationModel (FireSegmentationModel)                --                        [2, 3, 512, 512]          [2, 2, 512, 512]          --                        --
├─Encoder (encoder)                                          --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    └─DCNN (dcnn)                                           --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    │    └─Sequential (input_convolution)                   --                        [2, 3, 512, 512]          [2, 16, 256, 256]         464                       56,623,168
│    │    └─Sequential (bottlenecks_sequential_1)            --                        [2, 16, 256, 256]         [2, 16, 256, 256]         752                       85,983,424
│    │    └─Sequential (bottlenecks_sequential_2)            --                        [2, 16, 256, 256]         [2, 24, 128, 128]         7,880                     337,904,896
│    │    └─Sequential (bottlenecks_sequential_3)            --                        [2, 24, 128, 128]         [2, 40, 64, 64]           56,168                    301,449,184
│    │    └─Sequential (bottlenecks_sequential_4)            --                        [2, 40, 64, 64]           [2, 160, 32, 32]          2,388,040                 2,736,865,664
│    └─ASPP (aspp)                                           --                        [2, 160, 32, 32]          [2, 256, 32, 32]          --                        --
│    │    └─Sequential (standard_convolution)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          41,472                    83,887,104
│    │    └─Sequential (atrous_convolution_1)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (atrous_convolution_2)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (atrous_convolution_3)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (global_average_pooling)              --                        [2, 160, 32, 32]          [2, 256, 1, 1]            41,472                    82,944
│    │    └─Sequential (final_convolution)                   --                        [2, 1280, 32, 32]         [2, 256, 32, 32]          328,192                   671,089,664
├─Decoder (decoder)                                          --                        [2, 16, 256, 256]         [2, 2, 512, 512]          --                        --
│    └─Sequential (convolution_f1)                           --                        [2, 16, 256, 256]         [2, 256, 256, 256]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 16, 256, 256]         [2, 256, 256, 256]        4,096                     536,870,912
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 256, 256]        [2, 256, 256, 256]        512                       1,024
│    │    └─ReLU (2)                                         --                        [2, 256, 256, 256]        [2, 256, 256, 256]        --                        --
│    └─Sequential (convolution_f2)                           --                        [2, 24, 128, 128]         [2, 256, 128, 128]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 24, 128, 128]         [2, 256, 128, 128]        6,144                     201,326,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 128, 128]        [2, 256, 128, 128]        512                       1,024
│    │    └─ReLU (2)                                         --                        [2, 256, 128, 128]        [2, 256, 128, 128]        --                        --
│    └─Sequential (convolution_f3)                           --                        [2, 40, 64, 64]           [2, 256, 64, 64]          --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 40, 64, 64]           [2, 256, 64, 64]          10,240                    83,886,080
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 64, 64]          [2, 256, 64, 64]          512                       1,024
│    │    └─ReLU (2)                                         --                        [2, 256, 64, 64]          [2, 256, 64, 64]          --                        --
│    └─Upsample (upsample_f1)                                --                        [2, 256, 256, 256]        [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f3)                                --                        [2, 256, 64, 64]          [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f4)                                --                        [2, 256, 32, 32]          [2, 256, 128, 128]        --                        --
│    └─Sequential (final_convolution)                        --                        [2, 1024, 128, 128]       [2, 2, 126, 126]          --                        --
│    │    └─Conv2d (0)                                       [3, 3]                    [2, 1024, 128, 128]       [2, 256, 126, 126]        2,359,296                 74,912,366,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 126, 126]        [2, 256, 126, 126]        512                       1,024
│    │    └─ReLU (2)                                         --                        [2, 256, 126, 126]        [2, 256, 126, 126]        --                        --
│    │    └─Conv2d (3)                                       [1, 1]                    [2, 256, 126, 126]        [2, 2, 126, 126]          514                       16,320,528
│    └─Upsample (final_upsample)                             --                        [2, 2, 126, 126]          [2, 2, 512, 512]          --                        --
=========================================================================================================================================================================================
Total params: 6,354,234
Trainable params: 6,354,234
Non-trainable params: 0
Total mult-adds (G): 82.29
=========================================================================================================================================================================================
Input size (MB): 6.29
Forward/backward pass size (MB): 1762.76
Params size (MB): 25.42
Estimated Total Size (MB): 1794.47
=========================================================================================================================================================================================



==> Data/ELU/data.txt <==


Name        X.shape                y.shape
----------  ---------------------  ------------------
Train       {(1446, 512, 512, 3)}  {(1446, 512, 512)}
Validation  {(256, 512, 512, 3)}   {(256, 512, 512)}
Test        {(301, 512, 512, 3)}   {(301, 512, 512)}


Name    Mean of the training images per channel:    Standard deviation of the training images per channel:
------  ------------------------------------------  --------------------------------------------------------
Train   B: 121.33; G: 119.34; R: 114.98             B: 69.79; G: 66.86; R: 65.85






Validation loss: 0.000324
Validation MPA: 93.1
Validation MIoU: 84.8
Validation FPS: 62.4


Test loss: 0.000324
Test MPA: 93.1
Test MIoU: 84.3
Test FPS: 62




=========================================================================================================================================================================================
Layer (type (var_name))                                      Kernel Shape              Input Shape               Output Shape              Param #                   Mult-Adds
=========================================================================================================================================================================================
FireSegmentationModel (FireSegmentationModel)                --                        [2, 3, 512, 512]          [2, 2, 512, 512]          --                        --
├─Encoder (encoder)                                          --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    └─DCNN (dcnn)                                           --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    │    └─Sequential (input_convolution)                   --                        [2, 3, 512, 512]          [2, 16, 256, 256]         464                       56,623,168
│    │    └─Sequential (bottlenecks_sequential_1)            --                        [2, 16, 256, 256]         [2, 16, 256, 256]         752                       85,983,424
│    │    └─Sequential (bottlenecks_sequential_2)            --                        [2, 16, 256, 256]         [2, 24, 128, 128]         7,880                     337,904,896
│    │    └─Sequential (bottlenecks_sequential_3)            --                        [2, 24, 128, 128]         [2, 40, 64, 64]           56,168                    301,449,184
│    │    └─Sequential (bottlenecks_sequential_4)            --                        [2, 40, 64, 64]           [2, 160, 32, 32]          2,388,040                 2,736,865,664
│    └─ASPP (aspp)                                           --                        [2, 160, 32, 32]          [2, 256, 32, 32]          --                        --
│    │    └─Sequential (standard_convolution)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          41,472                    83,887,104
│    │    └─Sequential (atrous_convolution_1)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (atrous_convolution_2)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (atrous_convolution_3)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,152                   754,975,744
│    │    └─Sequential (global_average_pooling)              --                        [2, 160, 32, 32]          [2, 256, 1, 1]            41,472                    82,944
│    │    └─Sequential (final_convolution)                   --                        [2, 1280, 32, 32]         [2, 256, 32, 32]          328,192                   671,089,664
├─Decoder (decoder)                                          --                        [2, 16, 256, 256]         [2, 2, 512, 512]          --                        --
│    └─Sequential (convolution_f1)                           --                        [2, 16, 256, 256]         [2, 256, 256, 256]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 16, 256, 256]         [2, 256, 256, 256]        4,096                     536,870,912
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 256, 256]        [2, 256, 256, 256]        512                       1,024
│    │    └─ELU (2)                                          --                        [2, 256, 256, 256]        [2, 256, 256, 256]        --                        --
│    └─Sequential (convolution_f2)                           --                        [2, 24, 128, 128]         [2, 256, 128, 128]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 24, 128, 128]         [2, 256, 128, 128]        6,144                     201,326,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 128, 128]        [2, 256, 128, 128]        512                       1,024
│    │    └─ELU (2)                                          --                        [2, 256, 128, 128]        [2, 256, 128, 128]        --                        --
│    └─Sequential (convolution_f3)                           --                        [2, 40, 64, 64]           [2, 256, 64, 64]          --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 40, 64, 64]           [2, 256, 64, 64]          10,240                    83,886,080
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 64, 64]          [2, 256, 64, 64]          512                       1,024
│    │    └─ELU (2)                                          --                        [2, 256, 64, 64]          [2, 256, 64, 64]          --                        --
│    └─Upsample (upsample_f1)                                --                        [2, 256, 256, 256]        [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f3)                                --                        [2, 256, 64, 64]          [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f4)                                --                        [2, 256, 32, 32]          [2, 256, 128, 128]        --                        --
│    └─Sequential (final_convolution)                        --                        [2, 1024, 128, 128]       [2, 2, 126, 126]          --                        --
│    │    └─Conv2d (0)                                       [3, 3]                    [2, 1024, 128, 128]       [2, 256, 126, 126]        2,359,296                 74,912,366,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 126, 126]        [2, 256, 126, 126]        512                       1,024
│    │    └─ELU (2)                                          --                        [2, 256, 126, 126]        [2, 256, 126, 126]        --                        --
│    │    └─Conv2d (3)                                       [1, 1]                    [2, 256, 126, 126]        [2, 2, 126, 126]          514                       16,320,528
│    └─Upsample (final_upsample)                             --                        [2, 2, 126, 126]          [2, 2, 512, 512]          --                        --
=========================================================================================================================================================================================
Total params: 6,354,234
Trainable params: 6,354,234
Non-trainable params: 0
Total mult-adds (G): 82.29
=========================================================================================================================================================================================
Input size (MB): 6.29
Forward/backward pass size (MB): 1762.76
Params size (MB): 25.42
Estimated Total Size (MB): 1794.47
=========================================================================================================================================================================================

==> Data/PRELU/data.txt <==


Name        X.shape                y.shape
----------  ---------------------  ------------------
Train       {(1446, 512, 512, 3)}  {(1446, 512, 512)}
Validation  {(256, 512, 512, 3)}   {(256, 512, 512)}
Test        {(301, 512, 512, 3)}   {(301, 512, 512)}


Name    Mean of the training images per channel:    Standard deviation of the training images per channel:
------  ------------------------------------------  --------------------------------------------------------
Train   B: 121.33; G: 119.34; R: 114.98             B: 69.79; G: 66.86; R: 65.85






Validation loss: 0.000289
Validation MPA: 92.9
Validation MIoU: 86.3
Validation FPS: 64.3


Test loss: 0.00028
Test MPA: 93
Test MIoU: 86
Test FPS: 65.6




=========================================================================================================================================================================================
Layer (type (var_name))                                      Kernel Shape              Input Shape               Output Shape              Param #                   Mult-Adds
=========================================================================================================================================================================================
FireSegmentationModel (FireSegmentationModel)                --                        [2, 3, 512, 512]          [2, 2, 512, 512]          --                        --
├─Encoder (encoder)                                          --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    └─DCNN (dcnn)                                           --                        [2, 3, 512, 512]          [2, 16, 256, 256]         --                        --
│    │    └─Sequential (input_convolution)                   --                        [2, 3, 512, 512]          [2, 16, 256, 256]         464                       56,623,168
│    │    └─Sequential (bottlenecks_sequential_1)            --                        [2, 16, 256, 256]         [2, 16, 256, 256]         753                       85,983,426
│    │    └─Sequential (bottlenecks_sequential_2)            --                        [2, 16, 256, 256]         [2, 24, 128, 128]         7,882                     337,904,900
│    │    └─Sequential (bottlenecks_sequential_3)            --                        [2, 24, 128, 128]         [2, 40, 64, 64]           56,174                    301,449,196
│    │    └─Sequential (bottlenecks_sequential_4)            --                        [2, 40, 64, 64]           [2, 160, 32, 32]          2,388,045                 2,736,865,674
│    └─ASPP (aspp)                                           --                        [2, 160, 32, 32]          [2, 256, 32, 32]          --                        --
│    │    └─Sequential (standard_convolution)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          41,473                    83,887,106
│    │    └─Sequential (atrous_convolution_1)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,153                   754,975,746
│    │    └─Sequential (atrous_convolution_2)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,153                   754,975,746
│    │    └─Sequential (atrous_convolution_3)                --                        [2, 160, 32, 32]          [2, 256, 32, 32]          369,153                   754,975,746
│    │    └─Sequential (global_average_pooling)              --                        [2, 160, 32, 32]          [2, 256, 1, 1]            41,473                    82,946
│    │    └─Sequential (final_convolution)                   --                        [2, 1280, 32, 32]         [2, 256, 32, 32]          328,193                   671,089,666
├─Decoder (decoder)                                          --                        [2, 16, 256, 256]         [2, 2, 512, 512]          --                        --
│    └─Sequential (convolution_f1)                           --                        [2, 16, 256, 256]         [2, 256, 256, 256]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 16, 256, 256]         [2, 256, 256, 256]        4,096                     536,870,912
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 256, 256]        [2, 256, 256, 256]        512                       1,024
│    │    └─PReLU (2)                                        --                        [2, 256, 256, 256]        [2, 256, 256, 256]        1                         2
│    └─Sequential (convolution_f2)                           --                        [2, 24, 128, 128]         [2, 256, 128, 128]        --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 24, 128, 128]         [2, 256, 128, 128]        6,144                     201,326,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 128, 128]        [2, 256, 128, 128]        512                       1,024
│    │    └─PReLU (2)                                        --                        [2, 256, 128, 128]        [2, 256, 128, 128]        1                         2
│    └─Sequential (convolution_f3)                           --                        [2, 40, 64, 64]           [2, 256, 64, 64]          --                        --
│    │    └─Conv2d (0)                                       [1, 1]                    [2, 40, 64, 64]           [2, 256, 64, 64]          10,240                    83,886,080
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 64, 64]          [2, 256, 64, 64]          512                       1,024
│    │    └─PReLU (2)                                        --                        [2, 256, 64, 64]          [2, 256, 64, 64]          1                         2
│    └─Upsample (upsample_f1)                                --                        [2, 256, 256, 256]        [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f3)                                --                        [2, 256, 64, 64]          [2, 256, 128, 128]        --                        --
│    └─Upsample (upsample_f4)                                --                        [2, 256, 32, 32]          [2, 256, 128, 128]        --                        --
│    └─Sequential (final_convolution)                        --                        [2, 1024, 128, 128]       [2, 2, 126, 126]          --                        --
│    │    └─Conv2d (0)                                       [3, 3]                    [2, 1024, 128, 128]       [2, 256, 126, 126]        2,359,296                 74,912,366,592
│    │    └─BatchNorm2d (1)                                  --                        [2, 256, 126, 126]        [2, 256, 126, 126]        512                       1,024
│    │    └─PReLU (2)                                        --                        [2, 256, 126, 126]        [2, 256, 126, 126]        1                         2
│    │    └─Conv2d (3)                                       [1, 1]                    [2, 256, 126, 126]        [2, 2, 126, 126]          514                       16,320,528
│    └─Upsample (final_upsample)                             --                        [2, 2, 126, 126]          [2, 2, 512, 512]          --                        --
=========================================================================================================================================================================================
Total params: 6,354,258
Trainable params: 6,354,258
Non-trainable params: 0
Total mult-adds (G): 82.29
=========================================================================================================================================================================================
Input size (MB): 6.29
Forward/backward pass size (MB): 2338.46
Params size (MB): 25.42
Estimated Total Size (MB): 2370.17
=========================================================================================================================================================================================

==> Data/tensorRTData.txt <==
+---------------------------------------------------------------------------------------+
| NVIDIA-SMI 546.12                 Driver Version: 546.12       CUDA Version: 12.3     |
|-----------------------------------------+----------------------+----------------------+
| GPU  Name                     TCC/WDDM  | Bus-Id        Disp.A | Volatile Uncorr. ECC |
| Fan  Temp   Perf          Pwr:Usage/Cap |         Memory-Usage | GPU-Util  Compute M. |
|                                         |                      |               MIG M. |
|=========================================+======================+======================|
|   0  NVIDIA GeForce RTX 3060 Ti   WDDM  | 00000000:09:00.0  On |                  N/A |
| 52%   50C    P5              27W / 220W |   3775MiB /  8192MiB |      2%      Default |
|                                         |                      |                  N/A |
+-----------------------------------------+----------------------+----------------------+





Mean Latency: 8.530574083328247 ms, Std Deviation: 1.084523963329141 ms
Throughput: 12115.00345559036 images/second
